Chasing the onset of QCD thermalization with ALICE

In heavy-ion and hadronic collisions, indications of thermalization are detected in the yields of produced hadrons: these observations call for a detailed study of the hadronization processes. Novel observables are required to discriminate between the different hadronization models that successfully describe the average yields of hadrons. The ALICE Collaboration reports on the studies of event-by-event fluctuations of the net-$\Xi^\pm$ number, and Pearson correlations of both the net-$\Xi^\pm$-net-kaon numbers and the antideuteron-antiproton numbers, in pp, p-Pb, and Pb-Pb collisions. The measured fluctuations are compared with different hadronization models to explore the compatibility with a charge-equilibration scenario. In all cases, the experimental data agree with Thermal-FIST canonical-statistical calculations, allowing for the extraction of the correlation length for strange and baryon quantum number conservation.

==> readme.txt <==
%                                           
% LaTeX class for Web of Conferences Journal
% read-me file
%


This directory contains the LaTeX support for the Web of conferences Journal.

The EPJ WoC document class is derived from the LaTeX2e article.cls
based on TEX version 3.141 and LaTeX2e. You may use it with the LaTeX
engine or the PDFLaTeX engine. Be sure that the LaTeX version is at
least the 2007 version.
If you version is older than 2007, please update it.
If you are unable to easily update your old version, you may add some
specific styles in your local directory.



CONTENTS

  readme.txt       This file
  webofc.cls       Document class file for Web of conferences Journal
  webofc-doc.pdf   Main User's Guide Web of conferences Journal (PDF)
  woc.bst          Bibliography style for BibTeX users
  template.tex     A fill-in-form for a standard article with usage comments

  additional-styles.tar.gz For old LaTeX version, install these styles in
  your local directory.

INSTALLATION

Copy webofc.cls and woc.bst to a place where LaTeX can find them or simply copy them in the same directory as the source file of the article.


GETTING STARTED

You should first read the "Main User's Guide" (webofc-doc.pdf) to get an overview of special instructions concerning the Web of conferences journal.
Alternatively to reading the entire documentation, it is also possible 
to proceed by merely filling out the template and then looking up 
additional commands as needed.

